ClickTrain: Efficient and Accurate End-to-End Deep Learning Training via Fine-Grained Architecture-Preserving Pruning

Convolutional neural networks (CNNs) are becoming increasingly deeper, wider, and non-linear because of the growing demand on prediction accuracy and analysis quality. The wide and deep CNNs, however, require a large amount of computing resources and processing time. Many previous works have studied model pruning to improve inference performance, but little work has been done for effectively reducing training cost. In this paper, we propose ClickTrain: an efficient and accurate end-to-end training and pruning framework for CNNs. Different from the existing pruning-during-training work, ClickTrain provides higher model accuracy and compression ratio via fine-grained architecture-preserving pruning. By leveraging pattern-based pruning with our proposed novel accurate weight importance estimation, dynamic pattern generation and selection, and compiler-assisted computation optimizations, ClickTrain generates highly accurate and fast pruned CNN models for direct deployment without any extra time overhead, compared with the baseline training. ClickTrain also reduces the end-to-end time cost of the pruning-after-training method by up to 2.3X with comparable accuracy and compression ratio. Moreover, compared with the state-of-the-art pruning-during-training approach, ClickTrain provides significant improvements both accuracy and compression ratio on the tested CNN models and datasets, under similar limited training time.

==> csr_conversion_time.tsv <==
sparsity Cusparse Ours
0.5  63.429 202.974
0.55 56.786 198.754
0.6  57.032 199.612
0.65 55.587 194.556
0.7  52.276 188.196
0.75 52.391 188.608
0.8  51.192 184.292
0.85 47.267 179.616
0.9  43.496 178.335
0.95 41.615 170.624
0.99 38.017 155.872


==> more_conversion_time.tsv <==
Sparsity-ratio Pattern-sparsity-ours Pattern-sparsity-cusparse Random-sparsity-cusparse Ideal   Dense-cublas Conv-cudnn
0.5  5.658 24.042 23.80158 2.3579 3.1817 4.7158
0.55 4.995 21.167 20.53199 2.1206 3.1790 4.7126
0.6  4.760 19.958 19.55884 1.8852 3.1781 4.713
0.65 4.314 19.549 19.35351 1.6595 3.1790 4.7417
0.7  3.984 18.454 18.26946 1.4229 3.1758 4.743
0.75 3.009 16.408 15.91576 1.1757 3.1768 4.7031
0.8  2.704 14.782 14.48636 0.94878 3.1762 4.7439
0.85 2.273 10.804 10.47988 0.71055 3.1767 4.737
0.9  1.565 8.3360 8.085920 0.47426 3.1770 4.7426
0.95 1.420 3.0190 2.928430 0.23676 3.1748 4.7352
0.99 1.085 2.7378 2.655666 0.04721 3.1723 4.7213


==> timeline.tsv <==
Epoch _8_generic_patterns _8_generic_and_4_dynamic_patterns
54 73.98 77.37
55 70.2 76.42
56 86.39 88.63
57 87.45 89.64
58 87.91 89.56
59 87.68 89.98
60 88.65 89.92
61 87.71 89.92
62 87.84 90.47
63 88.31 90.85
64 87.93 90.2
65 88.05 90.22
66 84.82 88.1
67 84.04 88.59
68 86.74 88.69
69 86.21 88.57
70 85.64 87.63
71 85.07 88.82
72 85.47 87.17
73 85.64 88.42
74 86.27 86.73
75 86.38 87.99
76 82.36 87.68
77 87.8 88.06
78 85.64 89.04
79 85.89 86.51
80 85.42 88.85
81 87.63 88.76
82 84.55 88.74
83 86.35 87.93
84 85.95 89.11
85 86.34 87.41
86 86.36 90.01
87 86.5 88.39
88 87.66 88.77
89 86 88.43
90 86.68 89.75
91 87.47 89.97
92 85.77 88.41
93 87.69 89.99
94 86.23 87.73
95 86.91 88
96 85.81 88.79
97 86.82 89.43
98 86.44 88.43
99 86.49 89.66
100 86.44 90.18
101 86.01 88.8
102 87.06 88.32
103 85.85 88.34
104 86.46 89.7
105 85.67 88.87
106 86.62 88.56
107 85.73 86.97
108 85.76 86.87
109 85.08 88.73
110 85.67 86.24
111 85.39 88.74
112 86.7 88.22
113 86.56 88.84
114 87.89 88.66
115 87.11 86.26
116 86.87 89.52
117 85.4 87.37
118 87.16 89.91
119 87.86 90.15
120 86.88 87.92
121 86.93 87.67
122 86.67 89.38
123 85.82 88.36
124 85.58 86.54
125 85.63 89.43
126 84.94 89.43
127 87.56 88.5
128 87.93 88.13
129 86.64 89.33
130 87.14 89.1
131 87.47 89.88
132 91.53 93.7
133 91.68 93.74
134 91.62 93.93
135 91.79 93.97
136 91.8 93.9
137 91.71 94.13
138 91.9 94.07
139 91.75 94.3
140 91.85 94.16
141 91.73 94.22
142 91.76 94.27
143 91.74 93.97
144 91.97 94.32
145 91.99 94.2
146 91.79 94.24
147 91.93 94.36
148 91.87 94.29
149 92.08 94.38
150 91.89 94.26
151 92.01 94.4
152 91.85 94.16
153 92.02 94.2
154 91.94 94.16
155 92.05 94.33
156 91.84 94.26
157 91.98 94.15
158 92.08 94.34
159 92.01 94.28
160 91.91 94.24
161 92 94.26
162 91.93 94.37
163 91.85 94.05
164 91.99 94.15
165 91.88 94.17
166 91.89 94.27
167 91.98 94.11
168 92.1 94.14
169 91.91 94.29
170 91.9 94.24
171 91.99 94.16
172 91.84 94.1
173 91.9 93.87
174 92.07 94.19
175 91.92 94.25
176 92.08 94.08
177 92.18 94.15
178 92.03 94.1
179 92.13 94.34
180 92.12 94.23
181 92.12 94.02
182 92.14 94.11
183 92.16 94.46
184 91.94 94.35
185 92.07 94.23
186 92.07 94.33
187 91.97 94.29
188 91.78 94.25
189 91.93 94.18
190 92.09 94.35

